Towards TUCAN's Search for the Neutron Electric Dipole Moment

The TRIUMF ultracold advanced neutron (TUCAN) collaboration is a transpacific collaboration with the objective to measure the neutron electric dipole moment. We aim for an unprecedented sensitivity of $10^{-27}\,e$cm, an improvement by a factor of 30 over the current upper limit for this elusive quantity. To achieve this goal, we are planning a next-generation source for ultracold neutrons, based on a new, dedicated neutron spallation source at TRIUMF, liquid deuterium as cold moderator, and superfluid helium as ultracold-neutron converter. To operate at the full beam power of 20$\,$kW, a $^3$He fridge will provide a cooling power of 10$\,$W at 0.8$\,$K, cooling the converter to a temperature of 1.1$\,$K.

==> f_T_inv.csv <==
T,2.1768,T1,vansciver,hepak,T2,A_GM,rho_n,rho_s,S,satoh
d,146.149998,0.8,34521071.72,5353323.08,0.8,11.8,0.369491024,144.797079,4.71275823,17585879.99
s,1579.973297,0.81,42659931.94,6542766.18,0.85,12.9,0.531579852,144.6319263,6.392402489,45242595.73
A,1450,0.82,52578101.76,8020283.17,0.9,14.3,0.749034245,144.4115964,8.747659422,120022726.56
,,0.83,64634597.03,9857406.37,0.95,15.8,1.036051812,144.1221726,11.98408872,323403501.80
,,0.84,79254898.03,12143380.50,1,17.3,1.409404055,143.7471544,16.34243759,868927395.83
,,0.85,96942151.43,14989426.11,1.05,19,1.888731827,143.2671612,22.09735421,2261752469.37
,,0.86,118290072.13,18533977.03,1.1,21.1,2.496857568,142.6596196,29.55570608,5597194165.09
,,0.87,143997773.30,22949097.66,1.15,23.4,3.260114533,141.8984342,39.05455502,13251480155.74
,,0.88,174886779.26,28448323.87,1.2,26.2,4.202232985,140.9601005,50.95885832,29643513662.90
,,0.89,211920504.54,35296216.51,1.25,29.2,5.321867248,139.8461788,65.65898835,63886884662.64
,,0.9,256226513.63,43819967.25,1.3,33.8,6.834584254,138.3413056,83.56819067,122806361100.91
,,0.91,309121910.22,54423455.73,1.35,38.8,8.746432275,136.4396258,105.1201374,224855689338.57
,,0.92,372142241.28,67604223.45,1.4,45,11.06610618,134.1326295,130.7667799,388838978359.81
,,0.93,447074341.17,83973905.79,,,,,,
,,0.94,535993584.01,104282748.33,,,,,,
,,0.95,641306058.11,129448929.25,,,,,,
,,0.96,765796225.78,160593514.96,,,,,,
,,0.97,912680684.06,199081993.11,,,,,,
,,0.98,1085668697.50,246573455.17,,,,,,
,,0.99,1289030232.95,305078639.76,,,,,,
,,1,1527672288.40,377028198.71,,,,,,
,,1.01,1807224372.19,465352708.63,,,,,,
,,1.02,2134134057.12,573576121.31,,,,,,
,,1.03,2515773603.33,705924526.03,,,,,,
,,1.04,2960558715.98,867452282.38,,,,,,
,,1.05,3478080577.24,1064187773.05,,,,,,
,,1.06,4079252366.19,1303301218.15,,,,,,
,,1.07,4776471554.80,1593297182.75,,,,,,
,,1.08,5583799341.66,1944234593.99,,,,,,
,,1.09,6517158657.01,2367977256.35,,,,,,
,,1.1,7594552240.95,2878478010.64,,,,,,
,,1.11,8836302361.13,3492099813.85,,,,,,
,,1.12,10265313793.31,4227977118.68,,,,,,
,,1.13,11907361737.89,5108420992.81,,,,,,
,,1.14,13791406384.31,6159371430.57,,,,,,
,,1.15,15949935860.58,7410900263.16,,,,,,
,,1.16,18419339315.36,8897767957.11,,,,,,
,,1.17,21240311870.23,10660037392.58,,,,,,
,,1.18,24458293147.79,12743747421.84,,,,,,
,,1.19,28123941022.12,15201648610.53,,,,,,
,,1.2,32293642147.96,18127221870.11,,,,,,
,,1.21,37030060698.78,21658215881.64,,,,,,
,,1.22,42402726576.11,25763838077.74,,,,,,
,,1.23,48488664138.12,30522649509.44,,,,,,
,,1.24,55373062226.76,36022566747.67,,,,,,
,,1.25,63149985944.56,42361790522.15,,,,,,
,,1.26,71923130236.50,49649783393.90,,,,,,
,,1.27,81806614860.79,58008294851.28,,,,,,
,,1.28,92925819778.48,67572431639.91,,,,,,
,,1.29,105418259345.08,78491770318.09,,,,,,
,,1.3,119434492940.13,90931507998.86,,,,,,
,,1.31,135139068813.26,105073646025.53,,,,,,
,,1.32,152711496947.85,121118199952.48,,,,,,
,,1.33,172347245637.17,139284427684.69,,,,,,
,,1.34,194258755222.36,159812065982.19,,,,,,
,,1.35,218676461048.16,182962563767.77,,,,,,
,,1.36,245849816141.62,209020298797.64,,,,,,
,,1.37,276048302402.41,238293762270.50,,,,,,
,,1.38,309562417204.32,271116693868.97,,,,,,
,,1.39,346704620238.31,307849147557.03,,,,,,
,,1.4,387810223175.22,348878466207.09,,,,,,
,,1.41,433238202286.65,394620140814.30,,,,,,
,,1.42,483371911536.47,445518527687.68,,,,,,
,,1.43,538619670846.01,502047394605.75,,,,,,
,,1.44,599415201248.76,564710264510.84,,,,,,
,,1.45,666217875498.35,634040522913.67,,,,,,
,,1.46,739512749391.26,710601252818.67,,,,,,
,,1.47,819810335636.84,794984758690.96,,,,,,
,,1.48,907646078581.06,887811738805.18,,,,,,
,,1.49,1003579484504.73,989730063283.92,,,,,,
,,1.5,1108192858618.48,1101413113293.20,,,,,,
,,1.51,1222089596324.61,1223557635265.07,,,,,,
,,1.52,1345891972877.76,1356881062712.63,,,,,,
,,1.53,1480238372337.27,1502118257252.42,,,,,,
,,1.54,1625779893760.77,1660017619913.05,,,,,,
,,1.55,1783176270056.26,1831336523755.49,,,,,,
,,1.56,1953091032921.40,2016836019333.46,,,,,,
,,1.57,2136185856005.97,2217274765656.38,,,,,,
,,1.58,2333114008011.43,2433402141169.41,,,,,,
,,1.59,2544512848086.80,2665950491919.40,,,,,,
,,1.6,2770995297814.22,2915626477627.61,,,,,,
,,1.61,3013140227549.32,3183101480940.24,,,,,,
,,1.62,3271481700164.56,3469001050776.86,,,,,,
,,1.63,3546497022641.19,3773893357560.80,,,,,,
,,1.64,3838593565798.46,4098276646306.65,,,,,,
,,1.65,4148094325094.86,4442565683184.06,,,,,,
,,1.66,4475222211272.36,4807077202404.18,,,,,,
,,1.67,4820083079049.17,5192014373218.79,,,,,,
,,1.68,5182647525533.61,5597450321633.52,,,,,,
,,1.69,5562731517977.97,6023310758260.24,,,,,,
,,1.7,5959975943377.10,6469355782738.70,,,,,,
,,1.71,6373825210703.25,6935160956510.88,,,,,,
,,1.72,6803505080706.45,7420097759613.48,,,,,,
,,1.73,7247999948627.89,7923313573771.74,,,,,,
,,1.74,7706029862256.34,8443711363607.75,,,,,,
,,1.75,8176027621825.06,8979929260483.92,,,,,,
,,1.76,8656116379527.96,9530320289589.09,,,,,,
,,1.77,9144088235026.86,10092932520610.70,,,,,,
,,1.78,9637384409160.80,10665489966003.30,,,,,,
,,1.79,10133077670865.50,11245374598756.00,,,,,,
,,1.8,10627857791499.20,11829609913999.00,,,,,,
,,1.81,11118020905438.90,12414846516137.10,,,,,,
,,1.82,11599463764599.20,12997350275814.50,,,,,,
,,1.83,12067683985556.20,13572993669334.80,,,,,,
,,1.84,12517787498681.30,14137250987592.90,,,,,,
,,1.85,12944504515771.10,14685198182610.30,,,,,,
,,1.86,13342215431803.30,15211518207877.10,,,,,,
,,1.87,13704988162214.90,15710512804386.10,,,,,,
,,1.88,14026628482668.50,16176121788017.50,,,,,,
,,1.89,14300744975205.60,16601951006232.80,,,,,,
,,1.9,14520830182608.70,16981310253291.70,,,,,,
,,1.91,14680359519054.30,17307262563674.70,,,,,,
,,1.92,14772909364422.50,17572686443128.40,,,,,,
,,1.93,14792295563455.10,17770352745466.30,,,,,,
,,1.94,14732733237216.40,17893018060088.40,,,,,,
,,1.95,14589018366580.10,17933536638439.60,,,,,,
,,1.96,14356730994369.70,17884993054318.00,,,,,,
,,1.97,14032459077160.00,17740857958131.50,,,,,,
,,1.98,13614040955745.50,17495169441013.40,,,,,,
,,1.99,13100823053324.70,17142742658814.10,,,,,,
,,2,12493927692027.70,16375647765083.00,,,,,,
,,2.01,11796523770753.00,15532463195287.70,,,,,,
,,2.02,11014090387780.70,14568843348506.60,,,,,,
,,2.03,10154660224146.80,13493506888580.20,,,,,,
,,2.04,9229025516597.88,12318961930950.70,,,,,,
,,2.05,8250884612627.74,11061835738564.90,,,,,,
,,2.06,7236901264816.50,9743116888335.04,,,,,,
,,2.07,6206641814468.85,8388259839843.00,,,,,,
,,2.08,5182347035944.40,7027084644872.01,,,,,,
,,2.09,4188485433588.42,5693381836677.53,,,,,,
,,2.1,3251022939080.42,4424102536113.18,,,,,,
,,2.11,2396329945770.72,3257974199630.45,,,,,,
,,2.12,1649630091546.60,2233330478954.46,,,,,,
,,2.125,1323837488539.20,1785168343609.17,,,,,,
,,2.13,1032875766439.23,1384876945821.30,,,,,,
,,2.135,778513140058.48,1035464918675.70,,,,,,
,,2.14,561912522504.38,739034041657.86,,,,,,
,,2.145,383492156266.99,496524681775.71,,,,,,
,,2.15,242767884588.63,307422052722.76,,,,,,
,,2.1525,186100386131.78,232258288520.13,,,,,,
,,2.155,138175183675.58,169423254203.14,,,,,,
,,2.1575,98595057525.83,118289693319.03,,,,,,
,,2.16,66868912347.69,78072141255.08,,,,,,
,,2.1625,42404142764.50,47815888170.57,,,,,,
,,2.165,24498559046.37,26387803295.15,,,,,,
,,2.16625,17753972498.71,18579996313.22,,,,,,
,,2.1675,12331852065.47,12471035183.57,,,,,,
,,2.16875,8109723589.66,7867989362.62,,,,,,
,,2.17,4956575835.00,4567525736.27,,,,,,


==> f_T_inv.tikz <==
\begin{tikzpicture}
\begin{axis}[
width=0.5\textwidth,
xmajorgrids,
ymajorgrids,
xlabel={\small Temperature (K)},
xlabel near ticks,
ylabel={\small $f(T)^{-1}$ (\si{\watt\per\meter\tothe{5}\per\kelvin})},
ylabel near ticks,
ticklabel style = {font=\small},
ymode=log,
xmin=0.8, xmax=2.2,
ymin=10^6, ymax=10^14,
xtick={0.8,1.0,1.2,1.4,1.6,1.8,2.0,2.2},
legend style={at={(0.98,0.02)},anchor=south east},
]


\addplot [
thick,
color = red,
]
table [
x=T1,
y=vansciver,
col sep=comma,
]
{f_T_inv.csv};
\label{vansciver}


\addplot [
thick,
color = blue,
]
table [
x=T1,
y=hepak,
col sep=comma,
]
{f_T_inv.csv};
\label{hepak}


\addplot [
thick,
color = black,
]
table [
x=T2,
y=satoh,
col sep=comma,
]
{f_T_inv.csv};
\label{satoh}


legend style={anchor=north east},
\addlegendimage{/pgfplots/refstyle=vansciver}\addlegendentry{Van-Sciver}
\addlegendimage{/pgfplots/refstyle=hepak}\addlegendentry{HEPAK}
\addlegendimage{/pgfplots/refstyle=satoh}\addlegendentry{Satoh}

\end{axis}
\end{tikzpicture}

